Mitigating the BICM Loss in MIMO Receivers with Correlation-Informed Logits

Bit-interleaved coded modulation (BICM) is widely used in multiple-input multiple-output (MIMO) wireless systems. However, separating MIMO data detection from channel decoding and only exchanging per-bit soft information discards correlation information among the bits within each transmit vector. We show that the resulting information loss limits the performance of practical one-shot receivers. Even though iterative detection and decoding (IDD) can recover most of this loss, IDD significantly increases receiver complexity and latency. In order to reduce this loss, we propose COrrelation-Informed Logits (COIL), a soft-output format that combines per-bit soft information with pairwise coupling logits for correlated bits. We show how to incorporate these coupling logits into a conventional belief-propagation-based channel decoder, which enables correlation-aware decoding in a one-shot receiver without IDD. We evaluate COIL in a MIMO-BICM system with a conventional low-density parity-check code. For a 4x4 MIMO orthogonal frequency-division multiplexing (OFDM) system, a one-shot linear minimum mean-square error (LMMSE) receiver with COIL outperforms a conventional one-shot unbiased LMMSE receiver by 1.3dB and operates within 0.8dB of four-iteration IDD, while requiring only a single pass through the data detector.

==> gmi_sim/out/MI_4x4_16QAM_ZF_full_T1000_0.txt <==
-10 0.475382077957093
-8 0.738599919775735
-6 1.11953306302058
-4 1.6496962933234
-2 2.35580886317411
0 3.25400421875204
2 4.34725330812223
4 5.6272384548138
6 7.0767637932833
8 8.6729973609197
10 10.3771098207841
12 12.0990961348857
14 13.6748209895319
16 14.8874966875969
18 15.604695268792
20 15.8961385823934
22 15.9765258987689
24 15.9952071559234
26 15.9989000636295
28 15.9997061321024
30 15.9999687111915


==> gmi_sim/out/Rbit_4x4_16QAM_APP_full_T1000_0.txt <==
-10 0.389036546273793
-8 0.601670936572087
-6 0.906984839704121
-4 1.32781520615226
-2 1.8841439695363
0 2.59214127537784
2 3.46372432605463
4 4.49864806940665
6 5.67419846553733
8 6.97831607661406
10 8.44170425975527
12 10.1209095323639
14 11.9999409982182
16 13.8059014007981
18 15.1456857333429
20 15.7919220932911
22 15.9546705856558
24 15.991786988759
26 15.9999609717095
28 15.9999999998625
30 16


==> gmi_sim/out/Rbit_4x4_16QAM_LMMSE_biased_full_T1000_0.txt <==
-10 0.0786387456867536
-8 0.179677532079111
-6 0.369132058382508
-4 0.684702608156039
-2 1.15639613772298
0 1.80085579352129
2 2.61998135889931
4 3.60075266418678
6 4.71363006414991
8 5.93110324085434
10 7.2407851945724
12 8.60810022814853
14 9.97434020397715
16 11.2906964209112
18 12.5108480410182
20 13.537829453868
22 14.3164441005764
24 14.8663234369911
26 15.2540546248338
28 15.5140604010819
30 15.6861440235243


==> gmi_sim/out/Rbit_4x4_16QAM_ZF_full_T1000_0.txt <==
-10 0.111820454782554
-8 0.175926472848061
-6 0.275481933455406
-4 0.428184726836347
-2 0.65815516375102
0 0.996065812872731
2 1.47868985077997
4 2.14470078904766
6 3.02324751880645
8 4.13248752201275
10 5.47237656851944
12 6.98996897535175
14 8.59046001438
16 10.1678801402143
18 11.6486027645492
20 12.9111103086249
22 13.8837400593831
24 14.5905361213819
26 15.1019835888347
28 15.4399882665148
30 15.6572598870511


==> gmi_sim/out/Rtree_4x4_16QAM_LMMSE_biased_full_T1000_0.txt <==
-10 0.083706462280027
-8 0.194327520318524
-6 0.404634765024625
-4 0.755053167972243
-2 1.29014921107414
0 2.03420567123635
2 3.00730950265756
4 4.19590294886941
6 5.56838920748821
8 7.1288678550357
10 8.74217611788866
12 10.4302025712635
14 12.0659450703253
16 13.457043663319
18 14.5140767266401
20 15.2159429692568
22 15.6425792748582
24 15.8363377439136
26 15.9468467717247
28 15.9858752441207
30 15.994698216873


==> gmi_sim/out/Rvec_4x4_16QAM_LMMSE_biased_full_T1000_0.txt <==
-10 0.153795990605845
-8 0.319924525568686
-6 0.607069063671464
-4 1.05825841006191
-2 1.70884877069928
0 2.57945435657582
2 3.67338023900461
4 4.97912401074183
6 6.47501286527768
8 8.1338532884724
10 9.91818650677519
12 11.7384449821779
14 13.4159151115576
16 14.7266330487945
18 15.5241914115799
20 15.8707911468005
22 15.9709777368691
24 15.9956671618635
26 15.999960748416
28 15.9999999998624
30 16


==> gmi_sim/out/Rvec_4x4_16QAM_ZF_diag_T1000_0.txt <==
-10 0.132654058244485
-8 0.207954889424464
-6 0.323583807147987
-4 0.498393553674445
-2 0.757182214853442
0 1.13002783982907
2 1.64959108148733
4 2.34628242360807
6 3.24279079165891
8 4.35029209007164
10 5.6609487291632
12 7.13034868732801
14 8.68243229821353
16 10.2371174404482
18 11.7023870998395
20 12.9522268375195
22 13.9119043309263
24 14.6066771427084
26 15.1066968120212
28 15.4381210997455
30 15.653323544614


==> gmi_sim/out/Rvec_4x4_16QAM_ZF_full_T1000_0.txt <==
-10 0.476568404681178
-8 0.739633551073236
-6 1.12040175557647
-4 1.65041146920338
-2 2.35641396026208
0 3.2545645132424
2 4.347818716525
4 5.62782423577539
6 7.07737446307247
8 8.67351486906635
10 10.3775970719539
12 12.0998558386912
14 13.675735331335
16 14.887698623144
18 15.6050323954827
20 15.8963798977427
22 15.9765706342487
24 15.9964483410139
26 15.9999607484092
28 15.9999999998624
30 16


==> idd_sim/out/FER_ERR_4x4_16QAM_4tap_APP1_LDPC_648bR12_lay_n50000_L10_I1_1.txt <==
8 0.99614
9 0.94762
10 0.74118
11 0.38702
12 0.11914
13 0.0197
14 0.00154
15 0.00014


==> idd_sim/out/FER_ERR_4x4_16QAM_4tap_COIL_LDPC_648bR12_lay_t085_n100000_L10_I1_1.txt <==
9 0.98023
10 0.84071
11 0.50972
12 0.1937
13 0.04851
14 0.00881
15 0.00141
16 0.0003
17 4e-05
18 3e-05


==> idd_sim/out/FER_ERR_4x4_16QAM_4tap_LMMSE_bia_tau_LDPC_648bR12_lay_off_t090_L10_I1_1.txt <==
11 0.8672
12 0.6145
13 0.3234
14 0.1268
15 0.0374
16 0.0097
17 0.0014
18 0.0004
19 0.0001


==> idd_sim/out/FER_ERR_4x4_16QAM_4tap_LMMSE_unb_LDPC_648bR12_lay_L10_I1_1.txt <==
10 0.9229
11 0.7181
12 0.4201
13 0.1827
14 0.062
15 0.0159
16 0.0029
17 0.0006


==> idd_sim/out/FER_ERR_4x4_16QAM_4tap_MMSE_PIC_LDPC_648bR12_lay_n50000_L10_I4_1.txt <==
8 0.95984
9 0.7852
10 0.46928
11 0.19498
12 0.05804
13 0.01312
14 0.00268
15 0.00032
17 2e-05

